Efficient liability assignment under shock propagation

We study a model in which shocks propagate along a path chosen by agents embedded in a network. When a shock hits an agent, the affected agent cancels one of her outgoing edges. This cancellation cascades sequentially along a chosen path until reaching a terminal agent, resulting in a systemic cost equal to the sum of individual cancellation losses. A liability rule determines agent payments for realized losses, and we seek to implement efficient path selection in the induced sequential-move game. Our main axiomatic result characterizes a family of rules, which set each agent's liability to be proportional to the system's total realized losses with agent weights depending only on the network structure. We propose a way to set such weights based on a simple path-based procedure that assigns equal importance to all non-sink agents along each path and then aggregates these contributions across paths. These weights coincide with the Shapley value of an associated "path-counting" cooperative game and can be computed in polynomial time. A simulation study illustrates the mechanics of our approach.

==> kde.csv <==
x,shapley,greedy
0.0,0.19308773459062048,0.1602737409634406
0.004540651629072682,0.207191525734704,0.1690573126498625
0.009081303258145363,0.22212204891902657,0.17818798263346847
0.013621954887218044,0.23791377974377093,0.18767032085236923
0.018162606516290727,0.25460135365436926,0.19750832517877728
0.02270325814536341,0.2722193531362166,0.20770538010612877
0.02724390977443609,0.2908020629046708,0.21826421592098447
0.03178456140350877,0.310383192064374,0.2291868685991661
0.03632521303258145,0.33099556268913466,0.24047464067403845
0.040865864661654136,0.35267076482138515,0.25212806333196924
0.04540651629072682,0.3754387785041932,0.26414685999565274
0.0499471679197995,0.3993275641325389,0.2765299116600448
0.05448781954887218,0.42436262313554063,0.2892752242479987
0.05902847117794486,0.45056653176689954,0.3023798982532028
0.06356912280701754,0.4779584515743776,0.3158401009366121
0.06810977443609023,0.5065536209260891,0.32965104133911427
0.0726504260651629,0.5363628327755049,0.3438069483676582
0.07719107769423558,0.5673919046306529,0.35830105220437547
0.08173172932330827,0.5996411474372143,0.3731255692783547
0.08627238095238095,0.6331048407704795,0.3882716910276253
0.09081303258145364,0.6677707223375495,0.4037295766645975
0.09535368421052631,0.7036195002989772,0.41948835014166724
0.099894335839599,0.7406243973091672,0.43553610149501665
0.10443498746867168,0.7787507354293695,0.4518598927238298
0.10897563909774435,0.8179555711698683,0.4684457683393289
0.11351629072681704,0.8581873898549923,0.4852787706932878
0.11805694235588972,0.8993858682648582,0.5023429601691584
0.12259759398496241,0.9414817140832433,0.519621440290753
0.12713824561403508,0.9843965900675947,0.5370963877738185
0.13167889724310777,1.0280431300546087,0.554749087514889
0.13621954887218046,1.0723250529272152,0.5725599724798527
0.14076020050125312,1.1171373795046635,0.5905086684218543
0.1453008521303258,1.16236675598982,0.6085740433247544
0.1498415037593985,1.2078918861342156,0.6267342614346703
0.15438215538847117,1.2535840726837124,0.6449668417083446
0.15892280701754385,1.2993078669715616,0.6632487204735855
0.16346345864661654,1.3449218237605118,0.6815563180640027
0.16800411027568923,1.3902793566339167,0.6998656091581243
0.1725447619047619,1.4352296874320634,0.7181521965219051
0.17708541353383458,1.4796188814608133,0.7363913878240453
0.18162606516290727,1.523290958502171,0.7545582751655936
0.18616671679197994,1.5660890680678798,0.7726278169394264
0.19070736842105263,1.607856715893776,0.7905749216115355
0.19524802005012531,1.648439027408838,0.8083745329949567
0.199788671679198,1.6876840328603422,0.8260017165688216
0.20432932330827067,1.7254439579632428,0.8434317463797136
0.20886997493734336,1.761576503391472,0.8606401920503003
0.21341062656641605,1.795946096159985,0.877603005411518
0.2179512781954887,1.8284250959716417,0.8942966062692631
0.2224919298245614,1.8588949399293815,0.91069796681495
0.22703258145363409,1.8872472096416457,0.9267846941913733
0.23157323308270678,1.9133846056713844,0.9425351107311474
0.23611388471177944,1.9372218154832814,0.9579283313946428
0.24065453634085213,1.9586862625106365,0.9729443379476965
0.24519518796992482,1.9777187256674535,0.9875640494364591
0.2497358395989975,1.9942738205415067,1.001769388537423
0.25427649122807017,2.008320335585193,1.0155433433848247
0.25881714285714286,2.019841418832544,1.028870024505069
0.26335779448621555,2.0288346129703356,1.0417347165184072
0.26789844611528824,2.0353117389334554,1.0541239243015188
0.2724390977443609,2.0392986305335294,1.0660254133407405
0.27697974937343356,2.0408347249188896,1.0774282440440266
0.28152040100250625,2.039972515858405,1.088322799820165
0.28606105263157894,2.0367768788981295,1.0987008087757935
0.2906017042606516,2.0313242793186688,1.1085553589241706
0.2951423558897243,2.023701875486309,1.1178809068439581
0.299683007518797,2.0140065316117512,1.1266732797711638
0.3042236591478697,2.0023437550808674,1.1349296711524468
0.30876431077694233,1.988826574383131,1.1426486297327945
0.313304962406015,1.973574374222157,1.1498300422948105
0.3178456140350877,1.956711704642878,1.1564751102100246
0.3223862656641604,1.938367080951714,1.1625863200044675
0.3269269172932331,1.9186717908467024,1.1681674081807791
0.3314675689223058,1.897758724527237,1.173223320577082
0.33600822055137847,1.8757612426372083,1.177760166578357
0.3405488721804511,1.8528120957353906,1.181785168528805
0.3450895238095238,1.8290424076122882,1.1853066067234617
0.3496301754385965,1.8045807332165031,1.1883337603837496
0.35417082706766917,1.7795522002521698,1.1908768450447083
0.35871147869674186,1.7540777417006574,1.192946946800908
0.36325213032581455,1.7282734246441753,1.1945559538736077
0.36779278195488724,1.7022498788660796,1.1957164859732943
0.37233343358395987,1.676111826811975,1.1964418219393693
0.37687408521303256,1.6499577146552167,1.1967458261423605
0.38141473684210525,1.6238794424555982,1.196642874133628
0.38595538847117794,1.597962189763876,1.1961477780232368
0.39049604010025063,1.57228433153622,1.1952757120584323
0.3950366917293233,1.5469174379069166,1.1940421388632902
0.399577343358396,1.5219263502449165,1.1924627367845828
0.40411799498746864,1.4973693250058913,1.1905533287700807
0.40865864661654133,1.4732982361968703,1.1883298131834834
0.413199298245614,1.4497588268006731,1.1858080969353024
0.4177399498746867,1.4267909992628576,1.183004031281491
0.4222806015037594,1.404429135120225,1.1799333506118064
0.4268212531328321,1.3827024340381315,1.1766116145180763
0.4313619047619048,1.36163526291067,1.1730541533990575
0.4359025563909774,1.34124750624623,1.1692760178237687
0.4404432080200501,1.3215549097905466,1.1652919318394395
0.4449838596491228,1.3025694102072765,1.1611162503737997
0.4495245112781955,1.2842994446168958,1.1567629208447967
0.45406516290726817,1.2667502348618902,1.1522454490542824
0.45860581453634086,1.2499240424920632,1.1475768694060313
0.46314646616541355,1.2338203916205588,1.1427697194530744
0.46768711779448624,1.2184362579615369,1.1378360187450096
0.4722277694235589,1.2037662234977835,1.1327872519129414
0.47676842105263156,1.1898025973161892,1.127634355898368
0.48130907268170425,1.1765355041677628,1.1223877112028842
0.48584972431077694,1.163952943236622,1.1170571370081368
0.49039037593984963,1.1520408204211714,1.1116518899904928
0.4949310275689223,1.1407829581263151,1.1061806666321843
0.499471679197995,1.1301610871265528,1.1006516088108034
0.5040123308270676,1.1201548254786935,1.0950723124316748
0.5085529824561403,1.1107416497352978,1.0894498388531932
0.513093634085213,1.1018968638352284,1.0837907288435948
0.5176342857142857,1.0935935710284368,1.078101018798819
0.5221749373433584,1.0858026540341683,1.07238625894522
0.5267155889724311,1.0784927683440244,1.0666515332477615
0.5312562406015038,1.0716303531750766,1.060901480743898
0.5357968922305765,1.065179664067329,1.0551403180256511
0.5403375438596492,1.0591028305198147,1.049371862597085
0.5448781954887219,1.0533599413875736,1.0435995568415706
0.5494188471177944,1.0479091600357167,1.0378264923425382
0.5539594987468671,1.0427068704854339,1.0320554343128279
0.5585001503759398,1.0377078550087577,1.026288845900947
0.5630408020050125,1.0328655028525495,1.020528912157404
0.5675814536340852,1.0281320490151755,1.0147775634605596
0.5721221052631579,1.0234588412780052,1.0090364982188944
0.5766627568922306,1.0187966330233518,1.003307204685021
0.5812034085213033,1.0140958987638025,0.9975909817359458
0.585744060150376,1.0093071687764301,0.99188895849375
0.5902847117794486,1.0043813787880633,0.9862021126808292
0.5948253634085213,0.9992702303014575,0.980531287623865
0.599366015037594,0.9939265568912566,0.9748772078405948
0.6039066666666667,0.9883046916352098,0.9692404931629722
0.6084473182957394,0.9823608307800583,0.9636216713693615
0.6129879699248121,0.9760533887706487,0.9580211893166812
0.6175286215538847,0.9693433398908974,0.9524394225808974
0.6220692731829573,0.9621945419703334,0.9468766836306665
0.62660992481203,0.9545740378926286,0.9413332285742698
0.6311505764411027,0.9464523309940784,0.9358092625340089
0.6356912280701754,0.9378036308508126,0.9303049437149857
0.6402318796992481,0.9286060664132121,0.9248203862464976
0.6447725313283208,0.9188418639439395,0.9193556618841615
0.6493131829573935,0.9084974877412022,0.9139108006692398
0.6538538345864662,0.8975637421707244,0.9084857906485432
0.6583944862155389,0.8860358340780011,0.9030805767636065
0.6629351378446116,0.8739133951969026,0.8976950590217668
0.6674757894736842,0.861200464702568,0.8923290900641462
0.6720164411027569,0.8479054325675025,0.8869824722466043
0.6765570927318296,0.8340409448626349,0.8816549543493812
0.6810977443609022,0.819623772593593,0.8763462280295714
0.6856383959899749,0.8046746460714048,0.8710559241277906
0.6901790476190476,0.7892180571822065,0.8657836089365374
0.6947196992481203,0.7732820322391946,0.8605287805328943
0.699260350877193,0.756897878370049,0.8552908652724813
0.7038010025062656,0.7400999066131173,0.8500692145350749
0.7083416541353383,0.7229251350656256,0.8448631018051305
0.712882305764411,0.7054129755474541,0.8396717201627757
0.7174229573934837,0.6876049073157733,0.834494180252687
0.7219636090225564,0.6695441413907665,0.8293295087898622
0.7265042606516291,0.6512752790329583,0.8241766476526565
0.7310449122807018,0.6328439678509169,0.8190344536047373
0.7355855639097745,0.6142965589171595,0.8139016986789036
0.7401262155388472,0.5956797681331818,0.8087770712471266
0.7446668671679197,0.5770403449148985,0.803659177792752
0.7492075187969924,0.5584247510709823,0.7985465453926919
0.7537481704260651,0.5398788525222002,0.793437624909644
0.7582888220551378,0.5214476262634987,0.7883307948870237
0.7628294736842105,0.503174884706105,0.7832243661323809
0.7673701253132832,0.48510301925798366,0.7781165869687049
0.7719107769423559,0.46727276471149326,0.7730056491271385
0.7764514285714286,0.4497229857108136,0.7678896942494053
0.7809920802005013,0.4324904862724959,0.7627668209635056
0.785532731829574,0.4156098430341212,0.7576350924921922
0.7900733834586466,0.3991132626122913,0.7524925447502091
0.7946140350877193,0.383030463165686,0.7473371948833799
0.799154686716792,0.3673885799852464,0.7421670502002733
0.8036953383458647,0.35221209467508396,0.7369801174453784
0.8082359899749373,0.3375227872476253,0.73177441236145
0.81277664160401,0.32333971023767,0.7265479694878672
0.8173172932330827,0.3096791837450983,0.7212988521415217
0.8218579448621554,0.2965548101469824,0.7160251625268004
0.826398596491228,0.2839775070787244,0.7107250519216387
0.8309392481203007,0.27195555717169745,0.7053967308873972
0.8354798997493734,0.26049467295251066,0.7000384794512965
0.8400205513784461,0.24959807525658037,0.6946486572114304
0.8445612030075188,0.23926658348576205,0.6892257133158016
0.8491018546365915,0.22949871604538327,0.6837681962684188
0.8536425062656642,0.22029079932852264,0.678274763517193
0.8581831578947369,0.21163708367269413,0.6727441907801422
0.8627238095238096,0.20352986479358703,0.6671753810682242
0.8672644611528822,0.19595960929909498,0.6615673733649404
0.8718051127819548,0.1889150830011511,0.6559193509246659
0.8763457644110275,0.18238348086909378,0.6502306491534381
0.8808864160401002,0.1763505576026087,0.6445007630376705
0.8854270676691729,0.17080075794068839,0.6387293540879304
0.8899677192982456,0.1657173459616764,0.632916256766533
0.8945083709273183,0.16108253276449025,0.6270614843692502
0.899049022556391,0.15687760204907217,0.6211652343329239
0.9035896741854637,0.1530830332318307,0.6152278929421938
0.9081303258145363,0.14967862183660235,0.6092500394099679
0.912670977443609,0.1466435969913005,0.6032324493075837
0.9172116290726817,0.14395673593331582,0.5971760973220106
0.9217522807017544,0.14159647548189705,0.5910821593187555
0.9262929323308271,0.13954102047282502,0.5849520136905519
0.9308335839598998,0.13776844916996353,0.5787872419733466
0.9353742355889725,0.13625681567061873,0.5725896287125976
0.9399148872180451,0.13498424930850716,0.5663611605645238
0.9444555388471177,0.13392905103147,0.5601040246186643
0.9489961904761904,0.1330697866932457,0.5538206059299722
0.9535368421052631,0.13238537715230994,0.5475134842506952
0.9580774937343358,0.13185518501894233,0.5411854299545011
0.9626181453634085,0.13145909783730972,0.5348393991476702
0.9671587969924812,0.13117760743550116,0.5284785279647994
0.9716994486215539,0.1309918851260645,0.5221061260492238
0.9762401002506266,0.130883852395388,0.5157256692213881
0.9807807518796993,0.13083624668469407,0.5093407913415968
0.985321403508772,0.13083268184051083,0.502955275377008
0.9898620551378446,0.1308577027998773,0.496573043686331
0.9944027067669173,0.13089683407634486,0.49019814753949575
0.99894335839599,0.1309366216276708,0.48383475589352
1.0034840100250626,0.13096466771504037,0.47748714344990256
1.0080246616541353,0.1309696584062845,0.4711596780230859
1.012565313283208,0.1309413834309662,0.464856807253857
1.0171059649122807,0.130870748162056,0.45858304470589645
1.0216466165413534,0.1307497775754886,0.4523429553880908
1.026187268170426,0.13057161212318355,0.4461411407495768
1.0307279197994987,0.1303304955448859,0.43998222319879976
1.0352685714285714,0.13002175473709718,0.433870830202078
1.0398092230576441,0.12964177189100298,0.4278115780212313
1.0443498746867168,0.12918794920333165,0.42180905515371353
1.0488905263157895,0.12865866655225075,0.4158678055423461
1.0534311779448622,0.12805323261270843,0.4099923116251337
1.0579718295739349,0.1273718299602809,0.40418697729872
1.0625124812030076,0.1266154547781256,0.39845611087176025
1.0670531328320803,0.1257858518369515,0.39280390808683274
1.071593784461153,0.12488544546222223,0.38723443529142154
1.0761344360902256,0.12391726723571307,0.38175161283997
1.0806750877192983,0.12288488119998099,0.3763591988099889
1.085215739348371,0.12179230734455322,0.3710607731156845
1.0897563909774437,0.12064394415223603,0.3658597221025283
1.0942970426065164,0.1194444909736831,0.36075922370561675
1.0988376942355889,0.11819887097921396,0.35576223325353895
1.1033783458646615,0.11691215540992776,0.3508714699977949
1.1079189974937342,0.11558948981658311,0.34608940444557423
1.112459649122807,0.11423602293567582,0.34141824657092923
1.1170003007518796,0.11285683880876456,0.33685993497605227
1.1215409523809523,0.11145689270440454,0.3324161270705339
1.126081604010025,0.1100409513529445,0.32808819033212006
1.1306222556390977,0.10861353795366697,0.32387719470766974
1.1351629072681704,0.10717888236187086,0.31978390620771924
1.139703558897243,0.10574087681089495,0.3158087817423592
1.1442442105263158,0.10430303747097577,0.31195196524004015
1.1487848621553884,0.10286847209327797,0.3082132850844738
1.1533255137844611,0.10143985393336791,0.30459225289805575
1.1578661654135338,0.1000194020936464,0.30108806369321856
1.1624068170426065,0.09860886836860702,0.2976995974059008
1.1669474686716792,0.09720953062001243,0.29442542181791886
1.171488120300752,0.09582219265098621,0.29126379686751186
1.1760287719298246,0.09444719048849726,0.2882126803397421
1.1805694235588973,0.09308440492276077,0.285269734920835
1.18511007518797,0.09173328008985344,0.2824323365929592
1.1896507268170426,0.09039284782066397,0.2796975843384603
1.1941913784461153,0.08906175741569118,0.27706231111519786
1.198732030075188,0.08773831044186657,0.2745230960574517
1.2032726817042607,0.08642050008541753,0.27207627784990135
1.2078133333333334,0.08510605453486599,0.26971796921549984
1.212353984962406,0.0837924838117837,0.26744407245168
1.2168946365914788,0.08247712941521576,0.2652502959433181
1.2214352882205515,0.08115721610010876,0.2631321715752388
1.2259759398496242,0.0798299050720291,0.26108507296184913
1.2305165914786966,0.07849234785125961,0.2591042344067389
1.2350572431077693,0.0771417400402617,0.2571847705008311
1.239597894736842,0.07577537422056897,0.25532169626391826
1.2441385463659147,0.07439069120929069,0.2535099477312156
1.2486791979949874,0.072985328922198,0.25174440288391153
1.25321984962406,0.07155716812013695,0.25001990282061226
1.2577605012531328,0.070104374358292,0.24833127306508432
1.2623011528822055,0.06862543551326403,0.24667334490479212
1.2668418045112781,0.06711919433036374,0.24504097665442404
1.2713824561403508,0.06558487551193526,0.2434290747388884
1.2759231077694235,0.06402210695559042,0.2418326144911599
1.2804637593984962,0.062430934847327035,0.2402466605618302
1.285004411027569,0.06081183241676133,0.2386663868392933
1.2895450626566416,0.05916570226805186,0.2370870957821301
1.2940857142857143,0.057493872308325866,0.23550423706845625
1.298626365914787,0.05579808540324352,0.2339134254707345
1.3031670175438597,0.05408048299444811,0.23231045786880444
1.3077076691729324,0.05234358301379489,0.23069132931863431
1.312248320802005,0.050590252522283184,0.22905224809951194
1.3167889724310777,0.04882367558557399,0.22738964966804504
1.3213296240601504,0.0470473169711156,0.22570020945339783
1.325870275689223,0.045264882312763884,0.2239808544346163
1.3304109273182958,0.043480275436223015,0.22222877344765757
1.3349515789473685,0.04169755357183909,0.22044142617678614
1.3394922305764412,0.03992088119980653,0.21861655079231168
1.3440328822055139,0.03815448327660861,0.21675217020415288
1.3485735338345866,0.03640259858078743,0.21484659690839636
1.3531141854636592,0.034669433891536136,0.21289843641181647
1.3576548370927317,0.03295911967606601,0.21090658922719566
1.3621954887218044,0.03127566791243666,0.20887025144018112
1.366736140350877,0.029622932615010523,0.20678891385628986
1.3712767919799498,0.02800457356154281,0.20466235974447194
1.3758174436090225,0.02642402364596222,0.2024906612013308
1.3803580952380952,0.024884460200993767,0.20027417416760573
1.3848987468671679,0.02338878055186738,0.1980135321358287
1.3894393984962405,0.02193958197833715,0.19570963859509946
1.3939800501253132,0.02053914617895488,0.19336365826565358
1.398520701754386,0.019189428250728148,0.19097700718228697
1.4030613533834586,0.01789205012053262,0.18855134169167626
1.4076020050125313,0.016648298293344164,0.18608854643421183
1.412142656641604,0.015459125717702575,0.1835907213860404
1.4166833082706767,0.014325157511785761,0.1810601680416191
1.4212239598997494,0.013246700244792013,0.17849937482114703
1.425764611528822,0.01222375442848977,0.1759110017907533
1.4303052631578947,0.011256029843051671,0.173297864786257
1.4348459147869674,0.010342963299667626,0.1706629190336574
1.4393865664160401,0.009483738429741689,0.16800924236124207
1.4439272180451128,0.008677307086338798,0.165340018099323
1.4484678696741855,0.007922411947409867,0.16265851776409343
1.4530085213032582,0.007217609921496087,0.15996808362198212
1.4575491729323309,0.0065612959742883045,0.1572721112301237
1.4620898245614036,0.0059517270177087455,0.15457403204722023
1.4666304761904763,0.00538704553114164,0.15187729620711657
1.471171127819549,0.004865302616099869,0.14918535554489631
1.4757117794486216,0.004384480220002719,0.14650164696223197
1.4802524310776943,0.003942512300910906,0.1438295762151342
1.484793082706767,0.003537304742117153,0.14117250220315963
1.4893337343358395,0.003166753862587773,0.13853372183460205
1.4938743859649122,0.0028287634056338566,0.1359164555372384
1.4984150375939849,0.0025212599231917232,0.13332383347888113
1.5029556892230576,0.0022422065061384884,0.13075888255633009
1.5074963408521302,0.001989614841691923,0.1282245142053942
1.512036992481203,0.0017615556067749167,0.12572351307848492
1.5165776441102756,0.0015561672309986835,0.12325852662994838
1.5211182957393483,0.001371663084465103,0.12083205564282952
1.525658947368421,0.0012063371638275544,0.11844644572422033
1.5301995989974937,0.0010585683649841679,0.11610387978977495
1.5347402506265664,0.0009268234424827232,0.11380637155143188
1.539280902255639,0.0008096587643304863,0.11155576001592331
1.5438215538847118,0.0007057209766156418,0.10935370499530957
1.5483622055137845,0.0006137466953896217,0.10720168362461857
1.5529028571428571,0.0005325613438952308,0.10510098787571406
1.5574435087719298,0.00046107725173434117,0.10305272305083464
1.5619841604010025,0.00039829112924680277,0.10105780723384362
1.5665248120300752,0.00034328102551363924,0.09911697167217022
1.571065463659148,0.0002952028722959383,0.0972307620577125
1.5756061152882206,0.00025328670915528324,0.0953995406706583
1.5801467669172933,0.00021683267723782596,0.09362348934626497
1.584687418546366,0.00018520686098495883,0.09190261322115456
1.5892280701754387,0.0001578370485806022,0.09023674521263407
1.5937687218045113,0.00013420847345266244,0.08862555118194546
1.598309373433584,0.00011385959078364024,0.08706853573020121
1.6028500250626567,9.637793489403543e-05,0.08556504857405722
1.6073906766917294,8.1396095658378e-05,0.08411429144691662
1.611931328320802,6.858784488760763e-05,0.08271532547063475
1.6164719799498746,5.7664436930568293e-05,0.08136707894229486
1.6210126315789473,4.837110165684355e-05,0.08006835548062728
1.62555328320802,4.048374250920759e-05,0.07881784247703592
1.6300939348370926,3.380584746569368e-05,0.07761411979694711
1.6346345864661653,2.8165616523065255e-05,0.07645566867828513
1.639175238095238,2.341330568765003e-05,0.07534088077527942
1.6437158897243107,1.9418784408443398e-05,0.07426806729748493
1.6482565413533834,1.6069300875917633e-05,0.0732354681958273
1.652797192982456,1.3267447597359747e-05,0.07224126134962817
1.6573378446115288,1.0929318101257603e-05,0.0712835717108992
1.6618784962406015,8.982844472786063e-06,0.07036048036467378
1.6664191478696742,7.366304632542755e-06,0.06947003346675323
1.6709597994987468,6.02698779473788e-06,0.06861025102293535
1.6755004511278195,4.920006333864538e-06,0.06777913547654818
1.6800411027568922,4.007242307640838e-06,0.06697468007389405
1.684581754385965,3.2564170886939224e-06,0.06619487697999533
1.6891224060150376,2.6402729113441076e-06,0.06543772511979741
1.6936630576441103,2.1358556097077854e-06,0.06470123772270253
1.698203709273183,1.7238883796088452e-06,0.0639834495509593
1.7027443609022557,1.3882270135155423e-06,0.0632824237950016
1.7072850125313284,1.1153877125314465e-06,0.06259625862129493
1.711825664160401,8.941392533687878e-07,0.06192309336060367
1.7163663157894737,7.151519654299111e-07,0.06126111432682055
1.7209069674185464,5.706966407474594e-07,0.06060856025859741
1.7254476190476191,4.543871473918028e-07,0.05996372737797678
1.7299882706766918,3.6096113721690054e-07,0.059324974062044386
1.7345289223057645,2.8609382574628864e-07,0.058690725125302344
1.7390695739348372,2.262403716655099e-07,0.058059475712005884
1.7436102255639097,1.7850289338190492e-07,0.057429794799111394
1.7481508771929823,1.4051862931537643e-07,0.05680032831176244
1.752691528822055,1.103661769134608e-07,0.05616980185439476
1.7572321804511277,8.648713359523986e-08,0.0555370230615823
1.7617728320802004,6.762081231904612e-08,0.05490088357368094
1.766313483709273,5.2750017116311416e-08,0.054260360643168803
1.7708541353383458,4.105614195456319e-08,0.05361451837833758
1.7753947869674185,3.1882102119546524e-08,0.05296250863167161
1.7799354385964912,2.4701823491659402e-08,0.05230357154087247
1.7844760902255639,1.9095204223096476e-08,0.051637035731052855
1.7890167418546365,1.47276279597656e-08,0.05096231818715015
1.7935573934837092,1.133325037838989e-08,0.05027892380610171
1.798098045112782,8.70140379206227e-09,0.04958644463879258
1.8026386967418546,6.665570143563242e-09,0.04888455883223863
1.8071793483709273,5.094462924157204e-09,0.048173029282909514
1.81172,3.884835328261465e-09,0.04745170201253431

